The role of velocity dispersion in the Kennicutt-Schmidt relation

The resolved Kennicutt-Schmidt (KS) relation is a power-law relation between the surface densities of the star formation rate ($\Sigma_\mathrm{SFR}$) and molecular gas ($\Sigma_\mathrm{mol}$) in star-forming galaxies on kiloparsec scales. Despite its apparent simplicity, it exhibits substantial scatter, suggesting the influence of additional physical parameters beyond gas surface density. We investigate whether molecular gas velocity dispersion ($\Delta v$) acts as a hidden parameter in the resolved KS relation in nearby galaxies. We use spatially resolved measurements of $\Sigma_\mathrm{SFR}$, $\Sigma_\mathrm{mol}$, and $\Delta v$ from the ALMaQUEST, EDGE-CALIFA, and PHANGS-ALMA surveys and from observations of the single galaxy M51. We identify two groups of galaxies based on the direction of the $\Delta v$ gradient with respect to the best-fit KS line: one in which the $\Delta v$ gradient is completely aligned with the KS line (group A) and thus does not contribute to the scatter, and one in which it has a component perpendicular to the line (group B) and contributes to the scatter. For each group, we fit the KS relation and examine the dependence of the residuals ($Res$) of the fit on $\Delta v$. In group B, we find a weak but statistically significant correlation between $Res$ and $\Delta v$, which is consistent across all surveys. A three-dimensional fit including $\Delta v$ yields $\Sigma_\mathrm{SFR} \propto \Sigma_\mathrm{mol}^{1.15} \Delta v^{-0.59}$. We conclude that there is a set of star-forming galaxies for which the velocity dispersion acts as a secondary parameter in the KS relation, with higher $\Delta v$ corresponding to lower $\Sigma_\mathrm{SFR}$ at fixed $\Sigma_\mathrm{mol}$. We find no obvious correlation between membership in this set and the other properties examined.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

